Fabrication-aware Design for Furniture with Planar Pieces

We propose a computational design tool to enable casual end-users to easily design, fabricate, and assemble flat-pack furniture with guaranteed manufacturability. Using our system, users select parameterized components from a library and constrain their dimensions. Then they abstractly specify connections among components to define the furniture. Once fabrication specifications (e.g. materials) designated, the mechanical implementation of the furniture is automatically handled by leveraging encoded domain expertise. Afterwards, the system outputs 3D models for visualization and mechanical drawings for fabrication. We demonstrate the validity of our approach by designing, fabricating, and assembling a variety of flat-pack (scaled) furniture on demand.

==> readme.txt <==
ROB Author Template (CUP Journals)
------------------------------------------

The following files are available in rob.zip archive:

rob.cls			- This is the LaTeX2e class file for ROB template
rob-auguide.pdf	- This is PDF of Author Guide for ROB template
rob-sample.pdf		- This is PDF file of sample LaTeX document for ROB template
rob-sample.tex		- This is file of sample LaTeX document for ROB template
fpo.eps				- Graphics file used in sample EPS format
fpo.pdf				- Graphics file used in sample PDF format

Happy TeXing!!!
Aptara

